SL-CBM: Enhancing Concept Bottleneck Models with Semantic Locality for Better Interpretability

Explainable AI (XAI) is crucial for building transparent and trustworthy machine learning systems, especially in high-stakes domains. Concept Bottleneck Models (CBMs) have emerged as a promising ante-hoc approach that provides interpretable, concept-level explanations by explicitly modeling human-understandable concepts. However, existing CBMs often suffer from poor locality faithfulness, failing to spatially align concepts with meaningful image regions, which limits their interpretability and reliability. In this work, we propose SL-CBM (CBM with Semantic Locality), a novel extension that enforces locality faithfulness by generating spatially coherent saliency maps at both concept and class levels. SL-CBM integrates a 1x1 convolutional layer with a cross-attention mechanism to enhance alignment between concepts, image regions, and final predictions. Unlike prior methods, SL-CBM produces faithful saliency maps inherently tied to the model's internal reasoning, facilitating more effective debugging and intervention. Extensive experiments on image datasets demonstrate that SL-CBM substantially improves locality faithfulness, explanation quality, and intervention efficacy while maintaining competitive classification accuracy. Our ablation studies highlight the importance of contrastive and entropy-based regularization for balancing accuracy, sparsity, and faithfulness. Overall, SL-CBM bridges the gap between concept-based reasoning and spatial explainability, setting a new standard for interpretable and trustworthy concept-based models.

==> figures/ablation-E-C.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG

1.0	1e4	0.0	1.0 99.32 	90.34		22.81		32.08		36.79		2.66	50.33	9.26
1.0	1e4	0.1	1.0 99.24 	90.17		20.41		28.51		35.78		2.86	50.30	10.20
1.0	1e4	0.5	1.0 99.11 	90.23		17.67		26.09		35.07		2.90	48.49	10.88
1.0	1e4	1.0	1.0 99.11 	90.01		17.15		25.77		40.53		3.12	47.67	10.97
1.0	1e4	1.5	1.0 99.38 	90.13		14.97		23.30		42.16		3.15	47.36	10.96
1.0	1e4	2.0	1.0 99.19 	89.92		23.05		31.77		41.90		2.75	48.25	10.57
1.0	1e4	5.0	1.0 99.13 	89.93		15.74		23.89		45.02		2.94	47.67	9.81
1.0	1e4	10.0	1.0    99.28 	86.54		11.62		18.42		44.13   	3.36	42.87	7.52

==> figures/ablation-E.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG

1.0	1e4	0.0	0.0 98.81 	89.82		21.72		30.85		33.86		3.67	50.57	13.57
1.0	1e4	0.1	0.0 99.19 	89.92		22.66		31.29		37.04		3.47	50.03	14.16
1.0	1e4	0.5	0.0 98.98 	89.93		15.73		23.51		31.79		3.68	49.12	15.20
1.0	1e4	1.0	0.0 99.15 	89.85		15.58		24.01		40.72		3.96	48.36	15.90
1.0	1e4	1.5	0.0 99.32 	89.94		14.71		22.94		41.73		3.93	48.36	15.44
1.0	1e4	2.0	0.0 99.3 	89.92		13.93		21.94		42.16		3.91	47.55	15.25
1.0	1e4	5.0	0.0 99.3 	90.07		16.60		24.87		44.45		3.61	47.69	13.15
1.0	1e4	10.0	0.0    99.11 	85.86		12.61		19.64		43.26		4.54	42.35	10.26

==> figures/ablation_E_1en1.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG
1.0	1e4	0.0	0.0	98.28	89.93		24.43		33.51		32.72		1.27	48.17	4.00
1.0	1e4	0.1	0.0	98.35	89.79		22.75		31.45		31.84		1.33	47.65	4.25
1.0	1e4	0.5	0.0	98.51	89.57		20.33		28.96		33.07		1.68	45.82	5.26
1.0	1e4	1.0	0.0	98.60	89.27		19.53		28.20		35.08		1.83	45.33	5.62
1.0	1e4	1.5	0.0	98.60	88.55		19.26		28.15		37.60		1.96	44.98	5.71
1.0	1e4	2.0	0.0	98.56	88.01		18.29		27.07		37.67		1.96	44.55	5.59
1.0	1e4	5.0	0.0	98.73	84.44		17.14		25.48		38.44		1.76	44.08	4.39
1.0	1e4	10.0	0.0	89.84	83.28		15.70		23.69		42.56		1.77	42.62	3.00

==> figures/ablation_E_5en1.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG
1.0	1e4	0.0	0.0	99.17	90.37		22.95		32.02		33.89		2.39	50.44	8.75
1.0	1e4	0.1	0.0	99.28	90.42		24.68		33.22		37.87		2.38	49.47	8.91
1.0	1e4	0.5	0.0	99.09	90.15		20.53		29.07		34.72		2.63	48.15	9.86
1.0	1e4	1.0	0.0	98.90	90.07		16.24		23.76		34.54		2.81	47.87	10.02
1.0	1e4	1.5	0.0	98.79	89.91		15.88		23.56		35.42		2.80	46.98	9.81
1.0	1e4	2.0	0.0	98.79	89.68		15.12		22.67		35.53		2.80	46.76	9.65
1.0	1e4	5.0	0.0	98.85	89.65		15.63		23.41		38.98		2.65	46.07	8.20
1.0	1e4	10.0	0.0	98.96	87.34		10.72		16.87		39.05		2.80	42.63	6.13

==> figures/ablation_E_C_1en1.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG
1.0	1e4	0.0	1.0	69.39	90.16		21.78		30.63		30.28		1.05	47.12	3.20
1.0	1e4	0.1	1.0	69.64	90.14		20.53		28.95		29.32		1.05	47.24	3.23
1.0	1e4	0.5	1.0	70.58	89.95		19.57		27.50		30.27		1.21	47.46	3.79
1.0	1e4	1.0	1.0	70.75	89.67		17.55		25.37		28.46		1.31	46.70	4.17
1.0	1e4	1.5	1.0	72.34	88.34		17.49		25.42		29.78		1.56	44.09	4.30
1.0	1e4	2.0	1.0	71.21	86.02		17.06		24.97		28.75		1.47	43.73	3.84
1.0	1e4	5.0	1.0	66.95	83.79		16.57		24.05		27.76		1.33	41.48	2.66
1.0	1e4	10.0	1.0	53.25	84.11		16.62		23.84		28.17		1.41	40.89	2.34


==> figures/ablation_E_C_5en1.txt <==
class  concept  E  C  class_accuracy  concept_accuracy  IoU  Dice  C-IoU  AD AI AG
1.0	1e4	0.0	1.0	99.15	90.65		24.26		33.69		36.69		1.62	50.35	5.55
1.0	1e4	0.1	1.0	99.04	90.59		23.22		32.52		39.11		1.72	50.23	5.96
1.0	1e4	0.5	1.0	99.17	90.16		16.12		24.17		35.43		1.91	48.30	6.62
1.0	1e4	1.0	1.0	99.04	90.04		14.72		22.41		35.71		2.04	47.10	6.84
1.0	1e4	1.5	1.0	99.24	89.82		14.53		22.18		36.08		2.08	46.10	6.80
1.0	1e4	2.0	1.0	99.17	89.75		14.22		21.83		36.60		2.10	45.83	6.76
1.0	1e4	5.0	1.0	99.19	87.93		13.27		20.56		37.93		1.93	44.33	5.54
1.0	1e4	10.0	1.0	99.07	85.12		13.05		20.03		37.46		1.63	45.23	4.51

==> figures/intervention/CSS/CUB/ag_intervention.txt <==
x	mean	std
0	0.4879	0.3113
10	0.7466	0.3253
20	0.8502	0.2904
30	0.8795	0.2776
40	0.9016	0.2613
50	0.9045	0.2667
60	0.9100	0.2664
70	0.9072	0.2742
80	0.9150	0.2652
90	0.9166	0.2635
100	0.9178	0.2619
110	0.9190	0.2602


==> figures/intervention/CSS/CUB/cctp_intervention.txt <==
x	mean	std
0	0.4879	0.3113
10	0.5314	0.3534
20	0.5847	0.3746
30	0.6426	0.3803
40	0.7145	0.3754
50	0.7633	0.3632
60	0.8179	0.3358
70	0.8629	0.3051
80	0.8771	0.2967
90	0.8824	0.2933
100	0.9021	0.2717
110	0.9148	0.2652


==> figures/intervention/CSS/CUB/lcp_intervention.txt <==
x	mean	std
0	0.4879	0.3113
10	0.4779	0.3540
20	0.4983	0.3805
30	0.5383	0.3924
40	0.6067	0.4016
50	0.6707	0.3921
60	0.7493	0.3748
70	0.8052	0.3394
80	0.8488	0.3126
90	0.8709	0.2992
100	0.8864	0.2950
110	0.9160	0.2646


==> figures/intervention/CSS/CUB/rand_intervention.txt <==
x	mean	std
0	0.4879	0.3113
10	0.8038	0.3224
20	0.8810	0.2816
30	0.8950	0.2791
40	0.8976	0.2818
50	0.9052	0.2781
60	0.9155	0.2627
70	0.9179	0.2606
80	0.9190	0.2602
90	0.9190	0.2602
100	0.9190	0.2602
110	0.9190	0.2602


==> figures/intervention/CSS/CUB/ucp_intervention.txt <==
x	mean	std
0	0.4879	0.3113
10	0.5381	0.3571
20	0.5967	0.3740
30	0.6572	0.3815
40	0.7300	0.3676
50	0.7755	0.3616
60	0.8310	0.3275
70	0.8591	0.3151
80	0.8840	0.2940
90	0.8872	0.2956
100	0.9160	0.2620
110	0.9176	0.2624


==> figures/intervention/CSS/CelebA/ag_intervention.txt <==
x	mean	std
0	0.0873	0.0509
1	0.3995	0.1938
2	0.3511	0.0895
3	0.3500	0.0843
4	0.3507	0.0846
5	0.3506	0.0846
6	0.3506	0.0846
7	0.3506	0.0846


==> figures/intervention/CSS/CelebA/cctp_intervention.txt <==
x	mean	std
0	0.0873	0.0509
1	0.4065	0.1933
2	0.5210	0.0877
3	0.5209	0.0876
4	0.4608	0.1110
5	0.3529	0.0857
6	0.3506	0.0846
7	0.3506	0.0846


==> figures/intervention/CSS/CelebA/lcp_intervention.txt <==
x	mean	std
0	0.0873	0.0509
1	0.5199	0.0889
2	0.5184	0.0907
3	0.4368	0.1222
4	0.3540	0.0879
5	0.3506	0.0846
6	0.3506	0.0846
7	0.3506	0.0846


==> figures/intervention/CSS/CelebA/rand_intervention.txt <==
x	mean	std
0	0.0873	0.0509
1	0.3540	0.0906
2	0.3506	0.0846
3	0.3506	0.0846
4	0.3506	0.0846
5	0.3506	0.0846
6	0.3506	0.0846
7	0.3506	0.0846


==> figures/intervention/CSS/CelebA/ucp_intervention.txt <==
x	mean	std
0	0.0873	0.0509
1	0.5176	0.0933
2	0.5202	0.0889
3	0.5111	0.0958
4	0.4370	0.1226
5	0.3506	0.0846
6	0.3506	0.0846
7	0.3506	0.0846


==> figures/intervention/CSS/RIVAL10/ag_intervention.txt <==
x	mean	std
0	0.0133	0.0126
1	0.0421	0.0278
2	0.0598	0.0294
3	0.0633	0.0306
4	0.0678	0.0309
5	0.0697	0.0337
6	0.0722	0.0318
7	0.0737	0.0333
8	0.0760	0.0320
9	0.0891	0.0331
10	0.0995	0.0349
11	0.1110	0.0368
12	0.1199	0.0391
13	0.1281	0.0371
14	0.1322	0.0441
15	0.1370	0.0417
16	0.1390	0.0403
17	0.1560	0.0436
18	0.1552	0.0419


==> figures/intervention/CSS/RIVAL10/cctp_intervention.txt <==
x	mean	std
0	0.0133	0.0126
1	0.0131	0.0130
2	0.0135	0.0135
3	0.0141	0.0137
4	0.0150	0.0143
5	0.0156	0.0160
6	0.0165	0.0173
7	0.0195	0.0177
8	0.0208	0.0171
9	0.0293	0.0210
10	0.0338	0.0235
11	0.0389	0.0251
12	0.0385	0.0219
13	0.0508	0.0280
14	0.0640	0.0275
15	0.0727	0.0293
16	0.0811	0.0327
17	0.1129	0.0346
18	0.1552	0.0419


==> figures/intervention/CSS/RIVAL10/lcp_intervention.txt <==
x	mean	std
0	0.0133	0.0126
1	0.0127	0.0124
2	0.0127	0.0124
3	0.0127	0.0119
4	0.0126	0.0120
5	0.0135	0.0126
6	0.0131	0.0125
7	0.0131	0.0115
8	0.0137	0.0122
9	0.0139	0.0126
10	0.0150	0.0145
11	0.0156	0.0142
12	0.0141	0.0132
13	0.0156	0.0144
14	0.0182	0.0150
15	0.0206	0.0171
16	0.0334	0.0207
17	0.0705	0.0317
18	0.1552	0.0419


==> figures/intervention/CSS/RIVAL10/rand_intervention.txt <==
x	mean	std
0	0.0133	0.0126
1	0.0235	0.0164
2	0.0336	0.0230
3	0.0417	0.0240
4	0.0521	0.0265
5	0.0620	0.0287
6	0.0771	0.0313
7	0.0835	0.0302
8	0.0946	0.0294
9	0.1000	0.0307
10	0.1102	0.0348
11	0.1142	0.0361
12	0.1244	0.0333
13	0.1278	0.0392
14	0.1367	0.0421
15	0.1465	0.0431
16	0.1506	0.0400
17	0.1566	0.0425
18	0.1552	0.0419


==> figures/intervention/CSS/RIVAL10/ucp_intervention.txt <==
x	mean	std
0	0.0133	0.0126
1	0.0133	0.0129
2	0.0142	0.0138
3	0.0150	0.0132
4	0.0161	0.0143
5	0.0180	0.0170
6	0.0205	0.0190
7	0.0233	0.0213
8	0.0269	0.0213
9	0.0342	0.0236
10	0.0400	0.0269
11	0.0489	0.0279
12	0.0584	0.0314
13	0.0661	0.0309
14	0.0712	0.0315
15	0.0945	0.0355
16	0.1218	0.0378
17	0.1472	0.0406
18	0.1552	0.0419


==> figures/intervention/PCBM_RN18/CUB/ag_intervention.txt <==
x	mean	std
0	0.4195	0.2399
10	0.4557	0.3361
20	0.5047	0.3757
30	0.5588	0.3861
40	0.6157	0.3984
50	0.6548	0.3972
60	0.6736	0.4012
70	0.6966	0.3991
80	0.7126	0.3954
90	0.7238	0.3924
100	0.7267	0.3920
110	0.7284	0.3916


==> figures/intervention/PCBM_RN18/CUB/cctp_intervention.txt <==
x	mean	std
0	0.4195	0.2399
10	0.3895	0.2704
20	0.3984	0.3068
30	0.4250	0.3454
40	0.4712	0.3768
50	0.5162	0.3985
60	0.5450	0.4100
70	0.5886	0.4094
80	0.6402	0.4061
90	0.6734	0.4030
100	0.6986	0.3995
110	0.7326	0.3893


==> figures/intervention/PCBM_RN18/CUB/lcp_intervention.txt <==
x	mean	std
0	0.4195	0.2399
10	0.3929	0.2947
20	0.4062	0.3509
30	0.4448	0.3958
40	0.4905	0.4084
50	0.5307	0.4201
60	0.5900	0.4259
70	0.6210	0.4226
80	0.6531	0.4145
90	0.6845	0.4084
100	0.7084	0.3983
110	0.7260	0.3929


==> figures/intervention/PCBM_RN18/CUB/rand_intervention.txt <==
x	mean	std
0	0.4195	0.2399
10	0.6029	0.3647
20	0.6890	0.3814
30	0.7088	0.3938
40	0.7226	0.3916
50	0.7260	0.3905
60	0.7288	0.3912
70	0.7286	0.3914
80	0.7286	0.3917
90	0.7286	0.3917
100	0.7286	0.3917
110	0.7286	0.3917


==> figures/intervention/PCBM_RN18/CUB/ucp_intervention.txt <==
x	mean	std
0	0.4195	0.2399
10	0.4410	0.3195
20	0.4928	0.3788
30	0.5683	0.4103
40	0.6217	0.4185
50	0.6593	0.4129
60	0.6883	0.4112
70	0.7148	0.3999
80	0.7205	0.3963
90	0.7278	0.3916
100	0.7286	0.3917
110	0.7286	0.3917


==> figures/intervention/PCBM_RN50/CelebA/ag_intervention.txt <==
x	mean	std
0	0.2754	0.0818
1	0.4771	0.1140
2	0.4366	0.0893
3	0.4335	0.0888
4	0.4337	0.0892
5	0.4338	0.0893
6	0.4338	0.0893
7	0.4338	0.0893


==> figures/intervention/PCBM_RN50/CelebA/cctp_intervention.txt <==
x	mean	std
0	0.2754	0.0818
1	0.2745	0.0817
2	0.2829	0.0829
3	0.3355	0.0829
4	0.3782	0.0908
5	0.4922	0.0897
6	0.4104	0.0858
7	0.4338	0.0893


==> figures/intervention/PCBM_RN50/CelebA/lcp_intervention.txt <==
x	mean	std
0	0.2754	0.0818
1	0.4259	0.0864
2	0.4335	0.0894
3	0.4338	0.0893
4	0.4338	0.0893
5	0.4338	0.0893
6	0.4338	0.0893
7	0.4338	0.0893


==> figures/intervention/PCBM_RN50/CelebA/rand_intervention.txt <==
x	mean	std
0	0.2754	0.0818
1	0.4342	0.0909
2	0.4339	0.0892
3	0.4338	0.0893
4	0.4338	0.0893
5	0.4338	0.0893
6	0.4338	0.0893
7	0.4338	0.0893


==> figures/intervention/PCBM_RN50/CelebA/ucp_intervention.txt <==
x	mean	std
0	0.2754	0.0818
1	0.4480	0.1054
2	0.4343	0.0882
3	0.4339	0.0890
4	0.4338	0.0890
5	0.4338	0.0893
6	0.4338	0.0893
7	0.4338	0.0893


==> figures/intervention/PCBM_RN50/RIVAL10/ag_intervention.txt <==
x	mean	std
0	0.1095	0.0452
1	0.1200	0.0434
2	0.1263	0.0422
3	0.1435	0.0459
4	0.1611	0.0482
5	0.1750	0.0459
6	0.1933	0.0484
7	0.2076	0.0469
8	0.2133	0.0489
9	0.2241	0.0522
10	0.2514	0.0535
11	0.2700	0.0597
12	0.2819	0.0586
13	0.2838	0.0552
14	0.3059	0.0547
15	0.3080	0.0572
16	0.3076	0.0629
17	0.2992	0.0623
18	0.3321	0.0681


==> figures/intervention/PCBM_RN50/RIVAL10/cctp_intervention.txt <==
x	mean	std
0	0.1095	0.0452
1	0.1226	0.0452
2	0.1245	0.0416
3	0.1226	0.0429
4	0.1495	0.0512
5	0.1654	0.0503
6	0.2067	0.0549
7	0.2123	0.0561
8	0.2135	0.0565
9	0.2309	0.0572
10	0.2075	0.0510
11	0.2083	0.0519
12	0.2272	0.0503
13	0.2191	0.0506
14	0.2215	0.0601
15	0.2222	0.0573
16	0.2289	0.0538
17	0.2431	0.0560
18	0.3321	0.0681


==> figures/intervention/PCBM_RN50/RIVAL10/lcp_intervention.txt <==
x	mean	std
0	0.1095	0.0452
1	0.1148	0.0467
2	0.1146	0.0433
3	0.1148	0.0381
4	0.1048	0.0379
5	0.1039	0.0317
6	0.1061	0.0333
7	0.1147	0.0347
8	0.1136	0.0370
9	0.1177	0.0368
10	0.1219	0.0397
11	0.1214	0.0431
12	0.1321	0.0403
13	0.1452	0.0404
14	0.1575	0.0443
15	0.1729	0.0492
16	0.2016	0.0502
17	0.2493	0.0567
18	0.3321	0.0681


==> figures/intervention/PCBM_RN50/RIVAL10/rand_intervention.txt <==
x	mean	std
0	0.1095	0.0452
1	0.1358	0.0457
2	0.1542	0.0501
3	0.1691	0.0519
4	0.1874	0.0479
5	0.2037	0.0522
6	0.2186	0.0528
7	0.2323	0.0533
8	0.2550	0.0568
9	0.2586	0.0609
10	0.2739	0.0606
11	0.2813	0.0649
12	0.2866	0.0664
13	0.2935	0.0635
14	0.2936	0.0656
15	0.3008	0.0703
16	0.3098	0.0676
17	0.3251	0.0595
18	0.3321	0.0681


==> figures/intervention/PCBM_RN50/RIVAL10/ucp_intervention.txt <==
x	mean	std
0	0.1095	0.0452
1	0.2101	0.0468
2	0.2915	0.0539
3	0.3477	0.0571
4	0.3838	0.0577
5	0.4238	0.0611
6	0.4409	0.0660
7	0.4541	0.0659
8	0.4497	0.0674
9	0.4379	0.0655
10	0.4240	0.0657
11	0.3965	0.0648
12	0.3687	0.0657
13	0.3496	0.0562
14	0.3280	0.0609
15	0.3122	0.0583
16	0.3022	0.0615
17	0.3043	0.0618
18	0.3321	0.0681


==> figures/intervention/PCBM_ViT16/CelebA/ag_intervention.txt <==
x	mean	std
0	0.3247	0.0815
1	0.5081	0.0924
2	0.5133	0.0926
3	0.5124	0.0930
4	0.5121	0.0924
5	0.5120	0.0925
6	0.5120	0.0925
7	0.5120	0.0925


==> figures/intervention/PCBM_ViT16/CelebA/cctp_intervention.txt <==
x	mean	std
0	0.3247	0.0815
1	0.3216	0.0798
2	0.4065	0.0890
3	0.4017	0.0906
4	0.4012	0.0899
5	0.3332	0.0897
6	0.3332	0.0897
7	0.5120	0.0925


==> figures/intervention/PCBM_ViT16/CelebA/lcp_intervention.txt <==
x	mean	std
0	0.3247	0.0815
1	0.4678	0.1172
2	0.5078	0.0934
3	0.5105	0.0921
4	0.5117	0.0926
5	0.5120	0.0925
6	0.5120	0.0925
7	0.5120	0.0925


==> figures/intervention/PCBM_ViT16/CelebA/rand_intervention.txt <==
x	mean	std
0	0.3247	0.0815
1	0.5111	0.0929
2	0.5120	0.0925
3	0.5120	0.0925
4	0.5120	0.0925
5	0.5120	0.0925
6	0.5120	0.0925
7	0.5120	0.0925


==> figures/intervention/PCBM_ViT16/CelebA/ucp_intervention.txt <==
x	mean	std
0	0.3247	0.0815
1	0.4499	0.1250
2	0.5004	0.1045
3	0.5120	0.0925
4	0.5120	0.0925
5	0.5120	0.0925
6	0.5120	0.0925
7	0.5120	0.0925


==> figures/intervention/PCBM_ViT16/RIVAL10/ag_intervention.txt <==
x	mean	std
0	0.0985	0.0364
1	0.1727	0.0489
2	0.2369	0.0586
3	0.3002	0.0651
4	0.3453	0.0686
5	0.3892	0.0653
6	0.4205	0.0619
7	0.4610	0.0639
8	0.5002	0.0659
9	0.5171	0.0673
10	0.5378	0.0548
11	0.5611	0.0567
12	0.5766	0.0621
13	0.5788	0.0632
14	0.5906	0.0661
15	0.5970	0.0646
16	0.5933	0.0666
17	0.5953	0.0608
18	0.5746	0.0579


==> figures/intervention/PCBM_ViT16/RIVAL10/cctp_intervention.txt <==
x	mean	std
0	0.0985	0.0364
1	0.1216	0.0402
2	0.1215	0.0375
3	0.1694	0.0430
4	0.2044	0.0472
5	0.2087	0.0489
6	0.2319	0.0464
7	0.2980	0.0583
8	0.3556	0.0635
9	0.3694	0.0620
10	0.3269	0.0557
11	0.3746	0.0540
12	0.4402	0.0558
13	0.4411	0.0590
14	0.4331	0.0571
15	0.5284	0.0595
16	0.5030	0.0622
17	0.5377	0.0590
18	0.5746	0.0579


==> figures/intervention/PCBM_ViT16/RIVAL10/lcp_intervention.txt <==
x	mean	std
0	0.0985	0.0364
1	0.1175	0.0395
2	0.1251	0.0415
3	0.1685	0.0428
4	0.2147	0.0512
5	0.2698	0.0552
6	0.3129	0.0494
7	0.3481	0.0554
8	0.3524	0.0570
9	0.3486	0.0646
10	0.3434	0.0578
11	0.3353	0.0585
12	0.3452	0.0580
13	0.3759	0.0521
14	0.4082	0.0498
15	0.4689	0.0620
16	0.5007	0.0626
17	0.5654	0.0673
18	0.5746	0.0579


==> figures/intervention/PCBM_ViT16/RIVAL10/rand_intervention.txt <==
x	mean	std
0	0.0985	0.0364
1	0.1789	0.0415
2	0.2439	0.0493
3	0.2970	0.0539
4	0.3412	0.0597
5	0.3869	0.0596
6	0.4284	0.0596
7	0.4601	0.0586
8	0.4789	0.0599
9	0.5017	0.0616
10	0.5226	0.0604
11	0.5456	0.0684
12	0.5565	0.0634
13	0.5685	0.0570
14	0.5728	0.0597
15	0.5823	0.0659
16	0.5830	0.0636
17	0.5839	0.0592
18	0.5746	0.0579


==> figures/intervention/PCBM_ViT16/RIVAL10/ucp_intervention.txt <==
x	mean	std
0	0.0985	0.0364
1	0.3365	0.0612
2	0.5243	0.0624
3	0.5618	0.0619
4	0.5982	0.0551
5	0.5974	0.0719
6	0.5906	0.0619
7	0.5763	0.0604
8	0.5901	0.0595
9	0.6058	0.0592
10	0.6157	0.0588
11	0.6009	0.0555
12	0.5850	0.0508
13	0.5763	0.0474
14	0.5486	0.0541
15	0.5413	0.0566
16	0.5506	0.0571
17	0.5624	0.0596
18	0.5746	0.0579


==> figures/intervention/SPSS/CUB/ag_intervention.txt <==
x	mean	std
0	0.3910	0.3119
10	0.2731	0.3623
20	0.2364	0.3782
30	0.2240	0.3798
40	0.2293	0.3927
50	0.2229	0.3947
60	0.2197	0.3970
70	0.2200	0.3987
80	0.2205	0.3977
90	0.2212	0.3986
100	0.2197	0.3983
110	0.2210	0.3992


==> figures/intervention/SPSS/CUB/cctp_intervention.txt <==
x	mean	std
0	0.3910	0.3119
10	0.3036	0.3283
20	0.2574	0.3362
30	0.2319	0.3399
40	0.2205	0.3535
50	0.2102	0.3537
60	0.2010	0.3542
70	0.2019	0.3610
80	0.2081	0.3748
90	0.2169	0.3886
100	0.2157	0.3913
110	0.2210	0.3992


==> figures/intervention/SPSS/CUB/lcp_intervention.txt <==
x	mean	std
0	0.3910	0.3119
10	0.2784	0.3297
20	0.2336	0.3447
30	0.2209	0.3552
40	0.2122	0.3636
50	0.2086	0.3666
60	0.2081	0.3726
70	0.2078	0.3752
80	0.2062	0.3795
90	0.2171	0.3884
100	0.2191	0.3950
110	0.2190	0.3973


==> figures/intervention/SPSS/CUB/rand_intervention.txt <==
x	mean	std
0	0.3910	0.3119
10	0.2603	0.3580
20	0.2322	0.3776
30	0.2284	0.3841
40	0.2234	0.3927
50	0.2219	0.3947
60	0.2222	0.3992
70	0.2210	0.3992
80	0.2210	0.3992
90	0.2210	0.3992
100	0.2210	0.3992
110	0.2210	0.3992


==> figures/intervention/SPSS/CUB/ucp_intervention.txt <==
x	mean	std
0	0.3910	0.3119
10	0.2724	0.3283
20	0.2195	0.3452
30	0.2093	0.3575
40	0.2069	0.3637
50	0.2100	0.3762
60	0.2071	0.3801
70	0.2098	0.3871
80	0.2078	0.3857
90	0.2112	0.3903
100	0.2197	0.3983
110	0.2210	0.3992


==> figures/intervention/SPSS/CelebA/ag_intervention.txt <==
x	mean	std
0	0.1401	0.0637
1	0.1688	0.0697
2	0.2094	0.0771
3	0.2042	0.0730
4	0.2013	0.0700
5	0.2013	0.0700
6	0.2013	0.0700
7	0.2013	0.0700


==> figures/intervention/SPSS/CelebA/cctp_intervention.txt <==
x	mean	std
0	0.1401	0.0637
1	0.1933	0.0724
2	0.2012	0.0700
3	0.2014	0.0701
4	0.2014	0.0701
5	0.2014	0.0701
6	0.2013	0.0700
7	0.2013	0.0700


==> figures/intervention/SPSS/CelebA/lcp_intervention.txt <==
x	mean	std
0	0.1401	0.0637
1	0.1817	0.0694
2	0.1932	0.0708
3	0.1996	0.0702
4	0.2013	0.0700
5	0.2013	0.0700
6	0.2013	0.0700
7	0.2013	0.0700


==> figures/intervention/SPSS/CelebA/rand_intervention.txt <==
x	mean	std
0	0.1401	0.0637
1	0.2017	0.0708
2	0.2013	0.0700
3	0.2013	0.0700
4	0.2013	0.0700
5	0.2013	0.0700
6	0.2013	0.0700
7	0.2013	0.0700


==> figures/intervention/SPSS/CelebA/ucp_intervention.txt <==
x	mean	std
0	0.1401	0.0637
1	0.1800	0.0688
2	0.1907	0.0696
3	0.1919	0.0696
4	0.2013	0.0700
5	0.2013	0.0700
6	0.2013	0.0700
7	0.2013	0.0700


==> figures/intervention/SPSS/RIVAL10/ag_intervention.txt <==
x	mean	std
0	0.0088	0.0125
1	0.0198	0.0189
2	0.0346	0.0229
3	0.0460	0.0255
4	0.0490	0.0264
5	0.0502	0.0287
6	0.0512	0.0285
7	0.0513	0.0285
8	0.0517	0.0285
9	0.0544	0.0281
10	0.0591	0.0292
11	0.0617	0.0302
12	0.0640	0.0322
13	0.0716	0.0353
14	0.0808	0.0376
15	0.0835	0.0344
16	0.0827	0.0350
17	0.0943	0.0348
18	0.0915	0.0352


==> figures/intervention/SPSS/RIVAL10/cctp_intervention.txt <==
x	mean	std
0	0.0088	0.0125
1	0.0088	0.0125
2	0.0088	0.0125
3	0.0088	0.0125
4	0.0085	0.0123
5	0.0092	0.0129
6	0.0090	0.0125
7	0.0092	0.0129
8	0.0096	0.0129
9	0.0104	0.0141
10	0.0109	0.0137
11	0.0126	0.0139
12	0.0141	0.0150
13	0.0151	0.0157
14	0.0184	0.0171
15	0.0225	0.0166
16	0.0332	0.0210
17	0.0552	0.0271
18	0.0915	0.0352


==> figures/intervention/SPSS/RIVAL10/lcp_intervention.txt <==
x	mean	std
0	0.0088	0.0125
1	0.0088	0.0127
2	0.0088	0.0127
3	0.0088	0.0127
4	0.0087	0.0125
5	0.0088	0.0125
6	0.0085	0.0125
7	0.0085	0.0123
8	0.0087	0.0120
9	0.0092	0.0122
10	0.0085	0.0123
11	0.0087	0.0127
12	0.0079	0.0128
13	0.0088	0.0118
14	0.0092	0.0122
15	0.0122	0.0136
16	0.0169	0.0174
17	0.0355	0.0219
18	0.0915	0.0352


==> figures/intervention/SPSS/RIVAL10/rand_intervention.txt <==
x	mean	std
0	0.0088	0.0125
1	0.0147	0.0159
2	0.0196	0.0172
3	0.0269	0.0209
4	0.0295	0.0195
5	0.0340	0.0234
6	0.0393	0.0242
7	0.0449	0.0231
8	0.0491	0.0260
9	0.0544	0.0271
10	0.0598	0.0285
11	0.0649	0.0286
12	0.0672	0.0291
13	0.0714	0.0299
14	0.0770	0.0299
15	0.0819	0.0325
16	0.0867	0.0335
17	0.0902	0.0329
18	0.0915	0.0352


==> figures/intervention/SPSS/RIVAL10/ucp_intervention.txt <==
x	mean	std
0	0.0088	0.0125
1	0.0144	0.0159
2	0.0212	0.0191
3	0.0233	0.0199
4	0.0249	0.0209
5	0.0264	0.0212
6	0.0274	0.0219
7	0.0281	0.0233
8	0.0294	0.0227
9	0.0306	0.0223
10	0.0321	0.0221
11	0.0337	0.0223
12	0.0373	0.0242
13	0.0424	0.0239
14	0.0486	0.0262
15	0.0593	0.0308
16	0.0714	0.0311
17	0.0907	0.0346
18	0.0915	0.0352


==> figures/test.txt <==
x mean std
0 1.0 0.2
1 1.5 0.3
2 2.0 0.25
3 2.4 0.2
4 2.6 0.3
